MindForge: Teaching Small Language Models Whole-Life-Cycle Software Engineering via Source-Free Program Synthesis

Coding agents have made substantial progress on software engineering tasks that modify existing codebases, including bug fixing and feature implementation. However, constructing a complete program from scratch remains a major challenge: even the frontier models evaluated on ProgramBench fully resolve fewer than 1% of tasks. One obstacle is the lack of scalable training environments for this from-scratch setting, spanning the whole software engineering life cycle, as existing environment-construction frameworks focus only on a single phase in software development. To address this gap, we introduce MindForge, an automated pipeline that converts open-source command-line programs into source-free environments that expose only a compiled reference executable and its documentation. Using MindForge, we construct training environments from repositories disjoint from those in ProgramBench, and curate a high-quality data recipe consisting of program synthesis trajectories using GLM-5.2 as the teacher agent. Fine-tuning Qwen3.6-27B on these trajectories increases its ProgramBench average test pass rate from 37.98% to 49.51%, achieving performance comparable to substantially larger frontier models. Moreover, the fine-tuned model consistently improves over the base model across all seven unseen software engineering benchmarks, spanning long-horizon repository generation and translation, bug fixing, feature implementation, and cross-language issue resolution, with absolute gains of 31.00 points on RepoZero-C2Rust, 14.16 on DeepSWE, 10.70/4.56 on NL2Repo-Bench (with/without tests), 5.04 on SWE-bench Verified, 5.93 on SWE-bench Pro, 5.22 on SWE-bench Multilingual, and 4.94 on FeatBench.

==> LaTeX/prompts/build_system.txt <==
You are the ProgramBench environment construction agent.

This stage has source access only to discover a reproducible build
environment and produce the required clean and coverage-capable CLI binaries.


==> LaTeX/prompts/build_user.txt <==
Discover how to build the candidate CLI repository.

Repository: <repository>
Candidate id: <candidate id>
Language hint: <language hint>
Binary name hints: <binary name hints>
Build file hints: <build file hints>

The sandbox base image already includes common toolchains: Python with pip and
uv, nvm with Node.js 24/22/20/18/16 plus npm/pnpm/yarn, Bun, Go,
Rust/Cargo/Rustup with LLVM coverage tools, C/C++ build tools including
gcc/g++/clang/gcov/make/cmake/ninja/pkg-config, libc++/libc++abi development
headers, ncurses/readline/tinfo development headers, common compression/crypto
headers (bz2, ffi, lzma, sqlite3, ssl, uuid), Java with Maven/Gradle, and common
CLI runtime tools. Prefer these preinstalled tools first. If you need the `nvm`
shell function, source `$NVM_DIR/nvm.sh` first. Missing installable
project dependencies are not by themselves a give-up reason: put replayable,
non-interactive installation commands in `/testbed/mindforge_build.sh`, including
language packages (`pip`, `npm`, `bun`, `cargo`, etc.) or OS packages
(`apt-get install -y --no-install-recommends ...`) needed by this repository.
If a repository needs a different Python version or isolated Python environment,
encode it in `/testbed/mindforge_build.sh` with replayable `uv` commands, such
as `uv python install ...`, `uv venv --python ...`, or `uv run --python ...`.
Do not rely on a Python interpreter, virtualenv, or package install created only
during interactive exploration.
For any apt command, use `DEBIAN_FRONTEND=noninteractive` so package setup
cannot block on prompts.
The host verifier reruns that script from a clean sandbox, so only dependencies
kept in the script are trusted.

Every ready submission must describe the runtime required to execute
`/testbed/executable` using the uniform `runtime` object in the template. Use
the same fields for static/native and script/runtime-based tools. For a native
binary, set `kind` to `native`, `version` to an empty string, and `packaging` to
`static_binary` or `dynamic_binary`. For Python, Node, Java, Ruby, shell, or
other runtime-backed launchers, set the exact runtime version, entrypoint,
required files, environment variables, and setup commands needed by a future
runtime image to execute the binary without guessing. Set
`runtime.requires_tty` to `true` only when the executable needs a terminal/PTY
for its normal CLI path, and then provide finite TTY host cases as described
below.

Find the minimal setup/build commands needed to produce the gold executable.
Also investigate how a coverage/instrumented executable could be produced.
Treat language-specific coverage approaches as hints, not requirements: for
example, Go may use coverage tooling, Rust may use grcov/llvm-cov, Python may
use coverage.py or pytest-cov, and other ecosystems may need different methods.
Do not force a coverage method if it is unnatural for the repository.

Before finishing, identify a few simple host-owned equivalence cases for the
clean and coverage binaries. Put them in `host_equivalence_cases` as objects
 with `name`, `args`, `stdin`, `timeout_seconds`, and optional `input_files`.
Use `input_files` for small fixtures such as `/tmp/input.txt`; each item has
`path` and `content`, and paths must be under `/tmp`. The host will run both
`/testbed/executable` and `/testbed/executable_cov` itself and compare exit
code, stdout, and stderr. If any case argument names a `/tmp/...` file, declare
that same path in `input_files` so the validator can materialize it. Keep any
free-form shell commands only as notes in `equivalence_checks`; they are not
trusted as proof.
If the CLI opens a terminal UI, uses curses/ncurses/termios, links ncurses, or
fails without `TERM`/a real terminal, include at least one host-owned TTY case
that exercises that UI path. Set `runtime.requires_tty` to `true`, and set
`"requires_tty": true` on every host case that invokes that UI. This applies to
both `host_equivalence_cases` and
`host_coverage_cases`; forgetting it for coverage will make the coverage binary
fail before it can emit coverage data. If `runtime.requires_tty` is `true`, the
validator requires at least one `requires_tty: true` equivalence case and at
least one `requires_tty: true` coverage case. The host verifier will run those
cases through a pseudo-terminal. It will not infer TTY requirements for you. TTY
cases must be finite transcripts: provide `stdin` that exits the UI, such as
`q`, `:q\n`, escape, or another documented quit sequence, and use a short
timeout. If the case waits for interactive input or times out, change the
transcript or give up instead of submitting a hanging case.
When you manually probe `/testbed/executable`, `/testbed/executable_cov`, or a
candidate terminal UI during exploration, wrap that command with a short shell
`timeout` and feed an explicit quit transcript. A hanging manual probe wastes the
stage budget and prevents further model turns.

Also prove that coverage actually takes effect for the target project. Run the
coverage binary on at least one small input, generate a coverage report, and
check that target repository source files appear with nonzero coverage. Put only
repo-relative source file paths covered by those exact `host_coverage_cases` in
`coverage_expected_target_files`, such as `main.go` or `src/cli.py`; do not list
broad source files merely because they exist. If coverage output contains
dependency, vendor, package-cache, standard-library, or generated-code entries,
choose target files that correspond to source files in this repository. If you
declare `/testbed/executable_cov`, `host_coverage_tool` must be exactly one of
`go_covdata`, `coverage_py`, `llvm_cov`, `gcov`, `c8_v8`, `bun_lcov`,
`shell_xtrace`, `ruby_simplecov`, `perl_devel_cover`, or `jacoco`; do not invent
custom coverage tools or custom parsers. Use `c8_v8` for Node/V8-compatible
JavaScript/TypeScript, `bun_lcov` for Bun-specific JavaScript/TypeScript,
`shell_xtrace` for bash/sh/zsh scripts, `ruby_simplecov` for Ruby,
`perl_devel_cover` for Perl, and `jacoco` for Java. Fill `host_coverage_cases` and
`coverage_expected_target_files` so the host can run coverage itself and check
declared target files. If a coverage case invokes a
TUI/ncurses path, set `"requires_tty": true` on that coverage case too. Prefer
deterministic non-interactive coverage cases when they cover target source; use a
TTY coverage case only when that is the honest way to exercise the CLI. For
`go_covdata`, set `coverage_runtime_env` to a
`GOCOVERDIR=/tmp/...` directory, such as `["GOCOVERDIR=/tmp/go_covdata"]`. For
`coverage_py`, set
`coverage_runtime_env` to
`["COVERAGE_FILE=/tmp/coverage_py/.coverage"]` unless the wrapper script already
sets an equivalent path. For `llvm_cov`, set `coverage_runtime_env` to an
`LLVM_PROFILE_FILE=/tmp/.../%p-%m.profraw` pattern, such as
`["LLVM_PROFILE_FILE=/tmp/llvm_cov/%p-%m.profraw"]`. For `gcov`, use GCC/gcov
instrumentation and normally leave `coverage_runtime_env` empty; the host will
run coverage cases, collect `.gcda/.gcno` data, run `gcov`, and check the
declared repository source files. For `c8_v8`, make `/testbed/executable_cov`
run the CLI under `c8 --reporter=json --report-dir=/tmp/mindforge_envagent_mini_verify/c8`;
the host checks that resulting `coverage-final.json`. For `bun_lcov`, make
`/testbed/executable_cov` run a Bun coverage path that writes LCOV to
`/tmp/mindforge_envagent_mini_verify/bun/lcov.info`; for example, a wrapper can
invoke `bun test --coverage --coverage-reporter=lcov` against a tiny generated
test that calls the CLI entrypoint. For `shell_xtrace`, the coverage executable
must run the script with `bash -x`/`sh -x` or equivalent and write executed
repo-relative source paths to `/testbed/.shell_xtrace_coverage`; the host checks
that file, not arbitrary parser code. For `ruby_simplecov`, use SimpleCov and
let it write `/testbed/coverage/.resultset.json`. For
`perl_devel_cover`, use Devel::Cover and let it write `/testbed/cover_db`. For
`jacoco`, set `coverage_runtime_env` to a
`JACOCO_EXEC_FILE=/tmp/...` path, such as
`["JACOCO_EXEC_FILE=/tmp/jacoco/jacoco.exec"]`, and run Java with the JaCoCo
agent writing that same file. If the repository's primary implementation
language cannot be covered by one of these supported host tools, set
`"status": "give_up"`, `"give_up_category": "coverage_tool_not_supported"`, and
explain the language and missing coverage route in `give_up_reason`. Do not
submit custom parser code.

Coverage executables must preserve the clean executable's CLI behavior. Wrap or
instrument the same entrypoint instead of reimplementing dispatch differently.
For Python/Ruby/Java/Node tools, do not run a different module path, subcommand
parser, or test-only harness unless your host equivalence cases prove that exit
code, stdout, and stderr match the clean executable. Generated coverage fixtures
or tiny coverage tests must be created by `/testbed/mindforge_build.sh` or by
`/testbed/executable_cov` itself; do not depend on files that only exist because
you created them interactively during exploration. Coverage generation must fail
loudly: do not hide coverage command failures with `|| true`, broad `catch`
blocks, or ignored missing report files. For `gcov`, ensure the final link also
uses coverage flags, for example `--coverage` or both
`-fprofile-arcs -ftest-coverage`, so the final executable links the required
`__gcov_*` runtime symbols. For Rust/LLVM and C/C++ coverage, prefer
reproducibility settings such as `SOURCE_DATE_EPOCH=0`, `CARGO_INCREMENTAL=0`,
fixed target dirs, stable remap-prefix flags, and disabled or stabilized build
ids when the toolchain supports them.

Some CLIs print argv[0], binary paths, temporary paths, or coverage/runtime
warnings in help, usage, error, or debug output. Because the clean binary is
`/testbed/executable` and the coverage binary is `/testbed/executable_cov`, that
path-sensitive output may legitimately differ. Do not spend many turns trying to
make such strings identical. Instead, choose equivalence cases that exercise
stable behavior with deterministic stdout/stderr, exit codes, and real command
semantics, and avoid cases whose only useful signal is the binary name or path.

Create an executable build script in the repository at
`/testbed/mindforge_build.sh`. This is required. That script must be
self-contained from the checked-out source tree when run from `/testbed`,
including dependency setup, and it must build both binaries: the clean CLI
executable at `/testbed/executable` and, if feasible, the
coverage/instrumented executable at `/testbed/executable_cov`. Keep coverage
probe/report commands outside this build script. Use tools that exist in the
sandbox, preferably through `command -v`/PATH instead of hard-coded versioned
paths such as `/usr/bin/clang-15`. If a versioned tool is required, install it
inside `/testbed/mindforge_build.sh`; interactive setup before writing the
script is not replayable. Do not assume the repository is nested under
`/testbed/<repo-name>`; the fresh replay checkout root is `/testbed`. If your
script creates any subdirectory it later enters, create it explicitly inside the
script. Before submitting, run the script yourself and check both expected files
exist and are executable.
Use deterministic-build settings when they are straightforward and relevant:
set stable timestamps, fixed build directories, disabled incremental caches,
path remapping, or stable build ids if the toolchain documents those options.
Do not redesign the build or spend extra turns solely to make SHA-256 hashes
match. The host records agent-produced and replay-built binary hashes for
auditability. A hash mismatch is not a failure when the fresh replay builds both
binaries, the CLI equivalence cases pass, and target-source coverage is proven.

If you cannot build both binaries and trusted coverage proof, write the JSON with
`"status": "give_up"`, set the closest supported `give_up_category`, and explain
the blocker.

Fill `/testbed/mindforge_build_discovery.json` using the uploaded template
`/testbed/mindforge_build_discovery.template.json`.

Then run:

```bash
/testbed/mindforge_build_discovery_validator.sh
```

This validator rebuilds from `/testbed/mindforge_build.sh` and runs the same
equivalence/coverage checks the host will replay later. If validation fails, fix
the JSON/build script and rerun it until it passes. If validation succeeds, do
not run more reads, checks, summaries, or final verification commands. Leave the
passing `/testbed/mindforge_build.sh` and `/testbed/mindforge_build_discovery.json`
in place and exit immediately. The host orchestrator will download and replay
them after you exit. If the repository cannot produce a runnable CLI executable,
write the JSON with `"status": "give_up"`, set the closest supported
`give_up_category`, and explain the blocker.


==> LaTeX/prompts/explorer_system.txt <==
You are a repository exploration agent.

Read the checked-out repository and write a structured JSON judgment. Do not
build, install dependencies, run tests, or access the network. Do not create
patches.


==> LaTeX/prompts/explorer_user.txt <==
Analyze this candidate repository for suitability.

The repository is checked out at `/testbed`. A scanner prefill is available at
`/testbed/scanner_prefill.json` and repeated below. Identity values in the
prefill are authoritative; copy `candidate_id` exactly and do not invent source
metadata.

Your job is to inspect files and write
`/testbed/mindforge_explorer_judgment.json` only. A fillable template is
already uploaded at `/testbed/mindforge_explorer_judgment.template.json`.
Do not call MCP. Do not build. Do not install packages. Do not run tests. Do
not use network. You may list/read/search files and inspect manifests, docs,
licenses, examples, and tests. Keep inspection bounded: use `find`, `grep`,
and short `Read` ranges; do not read lockfiles or large test files wholesale.
Write the judgment as soon as you have enough evidence.

Fill dependencies, license/distribution, docs/assets, language/build stats,
runtime network risk, assertability/determinism risk, oracle protectability,
coverage feasibility, and suitability judgments yourself from repo evidence.
For `paper_stats.primary_language`, use the implementation language family,
not a runtime command/version label: write `python` rather than `python3`,
`javascript` or `typescript` rather than `node`/`bun`, and `shell` rather than
`bash`/`zsh` unless the distinction is the actual implementation family needed
for statistics. Put runtime or version requirements in dependency/runtime
fields instead.
Use `unknown` when unsure for review/info fields and supporting judgments. The
explorer is the review step, so
`verdict.decision` must be only `accept` or `reject`; do not use a middle
`review` verdict. Use `review_flags` only as risk metadata on accepted or
rejected candidates. Funnel rule status values are only `pass`, `fail`,
`not_applicable`, or `unknown`.

Final blocking funnel outcomes must be binary. Do not use `unknown` for a
canonical blocking rule. If evidence is insufficient to defend a blocking rule
as `pass` or `not_applicable`, mark that rule `fail`, reject the candidate, and
use a `rejected_insufficient_evidence_*` or specific `rejected_*` final reason.

`oracle_protectable` is a review/hint rule, not a rejection rule. Use it to
record cleanroom documentation, asset, packaging, or source-visibility work
needed later. Do not reject only because oracle protection is weak, unknown, or
requires generated non-leaking documentation. Do not include
`oracle_protectable` in `verdict.reject_rules`.

Any failed blocking funnel rule is a rejection. If any `rule_results` entry has
`"severity": "blocking"` and `"status": "fail"`, set `verdict.decision` to
`"reject"` and include every such rule id in `verdict.reject_rules`. Never
accept a candidate with a failed blocking rule. An accept verdict requires
every canonical blocking rule to be `pass` or `not_applicable`. Set
`funnel_updates.final_reason_code` to match the verdict: use an `accepted_*`
reason only for accepted candidates and a `rejected_*` reason for rejected
candidates.

Apply these gate rules and cite concrete evidence paths for failures.

Primary target:
- Select the documented default user-facing executable, not a safe carve-out.
- Prefer the target with CLI docs, build/install evidence, and meaningful
  offline behavior.

Runtime/offline:
- Reject if meaningful primary behavior requires public services, online
  credentials, live external data, or special host hardware/kernel privileges.
- Public unauthenticated data is still public internet. Reject tools whose
  primary purpose is fetching, downloading, syncing, deploying, querying, or
  controlling a public service, even when credentials are optional.
- Treat build-time dependency fetching, optional online modes, examples,
  telemetry, localhost/loopback, local files, archives, stdin, fixture config,
  local repos, and fake helpers as fixture or review concerns, not automatic
  rejection reasons.
- If a documented/default path can do useful work on local files, stdin,
  archives, fixture config, or a local repository, pass the runtime/offline
  gates even when another flag or subcommand can use DNS, HTTP, downloads,
  cloud APIs, telemetry, or sync.
- Do not call a local default workflow a carve-out merely because optional
  online flags are documented; judge whether the selected primary invocation
  needs the public service.
- For parser, extractor, formatter, filter, or converter CLIs, judge the
  local data-processing invocation first. If that invocation reads a file or
  stdin and produces meaningful output offline, pass the runtime/offline gates;
  optional DNS/HTTP resolution flags and README examples that download input
  data are review flags, not blocking failures.

Executable:
- A later stage builds from source; no prebuilt binary is required.
- Pass `standalone_executable` when the repository has a documented command,
  package entry point, script, or build target that can be made runnable from
  source by the later build stage. Requiring package installation or a language
  runtime is not a standalone-executable failure.
- Do not fail `standalone_executable` merely because the target is interpreted
  or installed as a wrapper/script. Bash, Python, Ruby, JavaScript/Node,
  Perl, Lua, PowerShell, and similar runtime-backed CLIs can pass when a
  reproducible executable command can be exposed inside the image.
- Treat `make install`, package-manager console scripts, npm `bin` entries,
  Python entry points, shebang scripts, and documented `./tool` invocations as
  valid executable-command evidence when the command has first-party behavior.
- Reject libraries, plugins, lists, docs/assets-only repos, shell extensions
  that cannot run as executables, and projects whose core behavior is owned by
  required external host tools/services.

Testability:
- TUI and terminal programs are allowed when meaningful behavior has plausible
  assertions, for example stable screen text, files, structured output, exit
  codes, loopback responses, or upstream/golden fixtures.
- Behavioral tests should be plausibly nontrivial across CLI categories:
  arguments, config, help, I/O, subcommand dispatch, and TUI interaction.

Review-only factors:
- License, oracle protection, cleanroom docs/assets, determinism, coverage, and
  base-image compatibility are review fields unless their canonical rule is
  explicitly blocking in the template.

Mark the relevant blocking funnel rules as `fail`, set `verdict.decision` to
`reject`, and include those rule ids in `verdict.reject_rules`.

The judgment must be strict JSON with:
- schema_version: `programbench.repo_agent_judgment.v1`
- candidate_id copied exactly from scanner_prefill
- exactly the top-level sections shown in the uploaded template
- evidence entries for every meaningful judgment
- scanner prefill is authoritative metadata, but it is not repository evidence;
  never add `scanner_prefill.json` or any generated workflow file to `evidence`
- relative paths only, and every `path` or `manifest_path` must name a file or
  directory from the original repository checkout
- do not cite generated build/test outputs as evidence paths, including
  `target/`, `target/release/`, `target/debug/`, `node_modules/`, `.venv/`,
  `venv/`, `__pycache__/`, coverage outputs, or other files created by build
  commands
- do not cite generated MindForge workflow files as evidence paths:
  `.mindforge_source_manifest.json`, `scanner_prefill.json`,
  `mindforge_explorer_judgment.template.json`,
  `mindforge_explorer_judgment_validator.sh`, or
  `mindforge_explorer_judgment.json`
- no markdown, no comments, no trailing text
- enum values from the template's value families, not prose values

Use these exact enum vocabularies for commonly-missed fields:
- yes/no/likelihood fields such as `network_judgment.runtime_public_internet`,
  `runtime_loopback`, `behavior_judgment.interactive_tui`,
  `requires_credentials`, `requires_special_host`, and
  `task_scope.offline_core_behavior`: `yes`, `no`, `likely`, `unlikely`, or
  `unknown`
- risk fields such as `behavior_judgment.assertability`,
  `dummy_binary_pass_risk`, `implementation_leak_risk`, and
  `test_generation_judgment.fixture_burden`: `none`, `low`, `medium`, `high`,
  or `unknown`
- `cleanroom_judgment.docs_quality`: `none`, `sparse`, `adequate`, `rich`, or
  `unknown`
- `test_generation_judgment.coverage_plan.feasibility`: `likely`, `unclear`,
  `unlikely`, or `unknown`
- funnel rule status: `pass`, `fail`, `not_applicable`, or `unknown`; final
  blocking rules cannot be `unknown`

The uploaded template contains placeholder/example values. Treat every value as
a placeholder unless repo evidence supports it. Replace
`"<accept-or-reject>"` and `"<accepted_or_rejected_reason_code>"`. Do not leave
accept defaults, pass statuses, or empty `reject_rules` merely because a field
exists in the template.

Canonical funnel rules, one result each:
- assertability_viable
- base_image_compatible_or_explainable
- checkout_complete
- cleanroom_docs_assets_feasible
- coverage_instrumentability_plausible
- determinism_stabilizable
- first_party_behavior_owned
- license_redistributable
- offline_core_behavior_viable
- oracle_protectable
- primary_executable_selected
- runtime_public_internet_not_required
- source_identity_resolved
- standalone_executable

Write this file:

```text
/testbed/mindforge_explorer_judgment.json
```

Read the uploaded template, copy its exact shape, and replace placeholder
values with evidence-based values from the repository. Keep all sections and
all canonical rule rows.

Before you stop, run:

```bash
/testbed/mindforge_explorer_judgment_validator.sh
```

If the validator fails, fix the JSON and rerun it until it passes.

Scanner prefill:

```json
{ ... per-candidate scanner_prefill.json (schema
  programbench.repo_scanner_prefill.v1): candidate_id, repo, commit,
  source_identity, and analysis_context, injected here ... }
```


==> LaTeX/transcripts/base_assistant_diag.txt <==
I see that the usage output is printed after the "Invalid option --" message.
Let me fix the print_usage function. [...] The print_usage function needs to
be fixed.

$ ./executable -h 2>&1


==> LaTeX/transcripts/base_tool_fail.txt <==
$ ./executable -h > /tmp/orig_h.txt 2>&1 \
    && ./executable_test -h > /tmp/test_h.txt 2>&1 \
    && diff /tmp/orig_h.txt /tmp/test_h.txt
Dropbear server v2025.89 https://matt.ucc.asn.au/dropbear/...
Usage: ./executable [options]
-b bannerfile   Display the contents of bannerfile before user login
...
<returncode>1</returncode>


==> LaTeX/transcripts/mf_assistant_edit.txt <==
The help text format differs because the original uses a different help
template. The original uses a two-line format for each option (one line for
the flag, one line for the help text), while my clap uses a single-line
format. This is the "next line help" format which clap provides [...] when
next_line_help is set.

$ python3 - <<'PY'
code = code.replace(
    '.subcommand_required(false);',
    '.disable_version_flag(true)\n     .next_line_help(true)\n     .subcommand_required(false);')
PY
$ cargo build && /tmp/myexec --help | diff <(./executable --help) -


==> LaTeX/transcripts/mf_tool_fail.txt <==
$ /tmp/myexec --help | diff <(/workspace/executable --help) -
16,27c13,18
<   -H, --horizontal-scale <HSCALE>
<           Specify horizontal scale factor [default: 1.0]
<   -V, --vertical-scale <VSCALE>
<           Specify vertical scale factor [default: 1.0]
---
>   -H, --horizontal-scale <HSCALE>  Specify horizontal scale ...
>   -V, --vertical-scale <VSCALE>    Specify vertical scale ...
...
<returncode>1</returncode>

